Blazingly Fast Video Object Segmentation with Pixel-Wise Metric Learning

This paper tackles the problem of video object segmentation, given some user annotation which indicates the object of interest. The problem is formulated as pixel-wise retrieval in a learned embedding space: we embed pixels of the same object instance into the vicinity of each other, using a fully convolutional network trained by a modified triplet loss as the embedding model. Then the annotated pixels are set as reference and the rest of the pixels are classified using a nearest-neighbor approach. The proposed method supports different kinds of user input such as segmentation mask in the first frame (semi-supervised scenario), or a sparse set of clicked points (interactive scenario). In the semi-supervised scenario, we achieve results competitive with the state of the art but at a fraction of computation cost (275 milliseconds per frame). In the interactive scenario where the user is able to refine their input iteratively, the proposed method provides instant response to each input, and reaches comparable quality to competing methods with much less interaction.

==> data/per_seq_mean_F.txt <==
                 Seq	    pml	 onavos	  osvos	    msk	   sfls	    ctn	    vpn	    ofl	    bvs	    fcp	    jmp	    hvs	    sea
                Cows	 0.9727	 0.9789	 0.9618	 0.8118	 0.9287	 0.7755	 0.8879	 0.8561	 0.8509	 0.6669	 0.6995	 0.6324	 0.6772
           Blackswan	 0.9678	 0.9894	 0.9753	 0.8936	 0.9452	 0.9460	 0.9728	 0.9845	 0.9655	 0.9045	 0.9453	 0.9101	 0.9569
             Parkour	 0.9501	 0.9563	 0.8481	 0.8742	 0.8958	 0.8822	 0.9171	 0.8695	 0.6782	 0.2921	 0.4177	 0.3228	 0.2782
      Horsejump-High	 0.9387	 0.9560	 0.8680	 0.8514	 0.8321	 0.8659	 0.8633	 0.9037	 0.8044	 0.6987	 0.6527	 0.8073	 0.6549
                 Dog	 0.9286	 0.9738	 0.9207	 0.8845	 0.9589	 0.8954	 0.8297	 0.8283	 0.5944	 0.6718	 0.5964	 0.6355	 0.5428
                Goat	 0.9094	 0.9397	 0.8952	 0.8141	 0.8740	 0.7464	 0.7804	 0.8478	 0.5839	 0.5764	 0.6173	 0.5458	 0.4697
               Libby	 0.8886	 0.9740	 0.9026	 0.8559	 0.8537	 0.8198	 0.8471	 0.6138	 0.8388	 0.3892	 0.3650	 0.6406	 0.2094
      Car-Roundabout	 0.8876	 0.9610	 0.9076	 0.9260	 0.9070	 0.7752	 0.7563	 0.7622	 0.6245	 0.4781	 0.6187	 0.5510	 0.7096
               Camel	 0.8509	 0.8724	 0.8789	 0.7355	 0.8421	 0.7247	 0.7939	 0.8466	 0.7052	 0.6172	 0.7107	 0.8712	 0.6138
          Car-Shadow	 0.8164	 0.9967	 0.9425	 0.9475	 0.9890	 0.8669	 0.7622	 0.7479	 0.4735	 0.6424	 0.6246	 0.5941	 0.7553
             Soapbox	 0.7940	 0.8702	 0.8135	 0.8424	 0.8241	 0.7443	 0.8235	 0.6739	 0.7618	 0.4234	 0.6774	 0.6896	 0.7498
       Drift-Chicane	 0.7917	 0.9732	 0.9156	 0.9635	 0.5192	 0.6732	 0.3349	 0.2187	 0.0761	 0.4769	 0.3380	 0.5467	 0.1595
           Bmx-Trees	 0.7497	 0.7591	 0.7361	 0.7360	 0.5882	 0.4798	 0.4620	 0.1636	 0.6524	 0.3238	 0.3093	 0.2816	 0.1254
      Motocross-Jump	 0.7107	 0.6284	 0.6437	 0.5269	 0.6512	 0.4543	 0.6126	 0.4736	 0.3763	 0.3863	 0.5390	 0.1371	 0.4043
      Drift-Straight	 0.7064	 0.9409	 0.7137	 0.5503	 0.8763	 0.6559	 0.3994	 0.2719	 0.4188	 0.4792	 0.4728	 0.2658	 0.5003
          Breakdance	 0.6809	 0.7221	 0.7446	 0.7251	 0.6802	 0.6088	 0.3190	 0.5232	 0.4878	 0.4726	 0.5110	 0.4732	 0.3893
         Dance-Twirl	 0.6768	 0.8492	 0.7158	 0.8094	 0.7573	 0.7018	 0.5230	 0.6066	 0.4811	 0.4274	 0.5204	 0.5157	 0.2135
           Kite-Surf	 0.5707	 0.5105	 0.6270	 0.4385	 0.4190	 0.4596	 0.5349	 0.4969	 0.6454	 0.3616	 0.3095	 0.3746	 0.2854
  Paragliding-Launch	 0.5442	 0.2551	 0.3978	 0.2286	 0.1864	 0.2268	 0.2312	 0.2530	 0.3242	 0.1829	 0.1762	 0.2064	 0.1799
       Scooter-Black	 0.5194	 0.8632	 0.7173	 0.6609	 0.6768	 0.5525	 0.4479	 0.7371	 0.4072	 0.3633	 0.5285	 0.5741	 0.7219


==> data/per_seq_mean_J.txt <==
                 Seq	    pml	 onavos	  osvos	    msk	   sfls	    ctn	    vpn	    ofl	    bvs	    fcp	    jmp	    hvs	    sea
           Blackswan	 0.9267	 0.9631	 0.9423	 0.9030	 0.9197	 0.9340	 0.9246	 0.9471	 0.9431	 0.9080	 0.9300	 0.9165	 0.9328
                 Dog	 0.9198	 0.9558	 0.9070	 0.9086	 0.9303	 0.9086	 0.8861	 0.8968	 0.7232	 0.7739	 0.6733	 0.7221	 0.5811
                Cows	 0.9186	 0.9547	 0.9456	 0.8818	 0.9055	 0.8785	 0.8993	 0.9108	 0.8949	 0.8116	 0.7563	 0.7791	 0.7068
             Parkour	 0.8849	 0.9358	 0.8556	 0.8820	 0.8493	 0.8505	 0.8733	 0.8590	 0.7559	 0.3222	 0.3421	 0.2397	 0.1206
      Motocross-Jump	 0.8624	 0.8230	 0.8160	 0.6852	 0.8388	 0.5693	 0.7284	 0.6073	 0.3409	 0.5114	 0.5832	 0.0988	 0.3865
                Goat	 0.8564	 0.9131	 0.8802	 0.8452	 0.8605	 0.8119	 0.8220	 0.8653	 0.6612	 0.6775	 0.7309	 0.5797	 0.5355
          Car-Shadow	 0.8552	 0.9693	 0.9373	 0.9349	 0.9453	 0.8975	 0.8128	 0.8447	 0.5781	 0.7225	 0.6452	 0.6990	 0.7748
      Car-Roundabout	 0.8490	 0.9751	 0.9534	 0.9599	 0.8566	 0.8688	 0.8319	 0.9028	 0.8506	 0.7166	 0.7256	 0.7774	 0.7077
      Horsejump-High	 0.8374	 0.9007	 0.7799	 0.8173	 0.7600	 0.8334	 0.8180	 0.8626	 0.8006	 0.6760	 0.5857	 0.7653	 0.6375
               Camel	 0.8150	 0.8544	 0.8512	 0.8009	 0.7912	 0.7065	 0.7590	 0.8667	 0.6693	 0.7340	 0.6395	 0.8763	 0.6494
             Soapbox	 0.8077	 0.8847	 0.8116	 0.8993	 0.8368	 0.8299	 0.8113	 0.6870	 0.7894	 0.4492	 0.7585	 0.6840	 0.7832
      Drift-Straight	 0.7962	 0.9442	 0.6756	 0.5602	 0.8991	 0.7178	 0.6291	 0.3380	 0.4016	 0.6684	 0.6177	 0.2954	 0.5130
               Libby	 0.7360	 0.8841	 0.8077	 0.7749	 0.6999	 0.7297	 0.7259	 0.5530	 0.7764	 0.3156	 0.2948	 0.5529	 0.2262
       Drift-Chicane	 0.7085	 0.8920	 0.8349	 0.8620	 0.3785	 0.5957	 0.2426	 0.1040	 0.0331	 0.4568	 0.2431	 0.3308	 0.1190
          Breakdance	 0.6971	 0.7091	 0.7079	 0.7615	 0.6818	 0.6389	 0.4653	 0.5216	 0.4998	 0.5669	 0.4779	 0.5496	 0.3290
         Dance-Twirl	 0.6692	 0.8443	 0.6701	 0.8444	 0.7337	 0.7692	 0.6278	 0.5390	 0.4916	 0.4709	 0.4442	 0.3178	 0.1168
       Scooter-Black	 0.5186	 0.9112	 0.7115	 0.8248	 0.6994	 0.6113	 0.6051	 0.8074	 0.3374	 0.5036	 0.6260	 0.6244	 0.7927
           Kite-Surf	 0.5149	 0.6906	 0.6858	 0.6000	 0.5871	 0.6459	 0.6228	 0.7026	 0.4255	 0.5769	 0.5003	 0.4055	 0.4865
           Bmx-Trees	 0.5079	 0.5806	 0.5551	 0.5749	 0.4572	 0.2764	 0.3349	 0.1486	 0.3819	 0.2481	 0.2292	 0.1785	 0.1130
  Paragliding-Launch	 0.4164	 0.6432	 0.6254	 0.6205	 0.5807	 0.6270	 0.6140	 0.6374	 0.6400	 0.5706	 0.5892	 0.5372	 0.5768


==> data/per_seq_mean_JF.txt <==
                 Seq	    pml	 onavos	  osvos	    msk	   sfls	    ctn	    vpn	    ofl	    bvs	    fcp	    jmp	    hvs	    sea
           Blackswan	 0.9473	 0.9763	 0.9588	 0.8983	 0.9325	 0.9400	 0.9487	 0.9658	 0.9543	 0.9063	 0.9376	 0.9133	 0.9449
                Cows	 0.9457	 0.9668	 0.9537	 0.8468	 0.9171	 0.8270	 0.8936	 0.8835	 0.8729	 0.7392	 0.7279	 0.7057	 0.6920
                 Dog	 0.9242	 0.9648	 0.9138	 0.8965	 0.9446	 0.9020	 0.8579	 0.8625	 0.6588	 0.7229	 0.6348	 0.6788	 0.5620
             Parkour	 0.9175	 0.9461	 0.8519	 0.8781	 0.8726	 0.8663	 0.8952	 0.8642	 0.7170	 0.3072	 0.3799	 0.2813	 0.1994
      Horsejump-High	 0.8880	 0.9283	 0.8239	 0.8343	 0.7961	 0.8496	 0.8406	 0.8832	 0.8025	 0.6874	 0.6192	 0.7863	 0.6462
                Goat	 0.8829	 0.9264	 0.8877	 0.8296	 0.8672	 0.7791	 0.8012	 0.8565	 0.6226	 0.6269	 0.6741	 0.5628	 0.5026
      Car-Roundabout	 0.8683	 0.9681	 0.9305	 0.9429	 0.8818	 0.8220	 0.7941	 0.8325	 0.7375	 0.5973	 0.6722	 0.6642	 0.7086
          Car-Shadow	 0.8358	 0.9830	 0.9399	 0.9412	 0.9672	 0.8822	 0.7875	 0.7963	 0.5258	 0.6825	 0.6349	 0.6465	 0.7651
               Camel	 0.8329	 0.8634	 0.8650	 0.7682	 0.8166	 0.7156	 0.7765	 0.8566	 0.6873	 0.6756	 0.6751	 0.8738	 0.6316
               Libby	 0.8123	 0.9291	 0.8552	 0.8154	 0.7768	 0.7747	 0.7865	 0.5834	 0.8076	 0.3524	 0.3299	 0.5967	 0.2178
             Soapbox	 0.8009	 0.8775	 0.8126	 0.8709	 0.8304	 0.7871	 0.8174	 0.6805	 0.7756	 0.4363	 0.7180	 0.6868	 0.7665
      Motocross-Jump	 0.7866	 0.7257	 0.7299	 0.6061	 0.7450	 0.5118	 0.6705	 0.5405	 0.3586	 0.4488	 0.5611	 0.1180	 0.3954
      Drift-Straight	 0.7513	 0.9425	 0.6946	 0.5553	 0.8877	 0.6868	 0.5143	 0.3050	 0.4102	 0.5738	 0.5452	 0.2806	 0.5067
       Drift-Chicane	 0.7501	 0.9326	 0.8753	 0.9128	 0.4489	 0.6345	 0.2888	 0.1614	 0.0546	 0.4668	 0.2905	 0.4388	 0.1392
          Breakdance	 0.6890	 0.7156	 0.7262	 0.7433	 0.6810	 0.6239	 0.3921	 0.5224	 0.4938	 0.5197	 0.4945	 0.5114	 0.3591
         Dance-Twirl	 0.6730	 0.8468	 0.6929	 0.8269	 0.7455	 0.7355	 0.5754	 0.5728	 0.4864	 0.4491	 0.4823	 0.4168	 0.1651
           Bmx-Trees	 0.6288	 0.6699	 0.6456	 0.6555	 0.5227	 0.3781	 0.3984	 0.1561	 0.5171	 0.2860	 0.2693	 0.2301	 0.1192
           Kite-Surf	 0.5428	 0.6006	 0.6564	 0.5192	 0.5031	 0.5527	 0.5789	 0.5998	 0.5355	 0.4693	 0.4049	 0.3900	 0.3860
       Scooter-Black	 0.5190	 0.8872	 0.7144	 0.7428	 0.6881	 0.5819	 0.5265	 0.7722	 0.3723	 0.4335	 0.5773	 0.5992	 0.7573
  Paragliding-Launch	 0.4803	 0.4491	 0.5116	 0.4246	 0.3836	 0.4269	 0.4226	 0.4452	 0.4821	 0.3768	 0.3827	 0.3718	 0.3783


==> data/quality_vs_time.txt <==
time	j_val
0.168448	0.600756
0.177244	0.616746
0.186040	0.654224
0.194836	0.672613
0.203631	0.679672
0.212427	0.689931
0.256407	0.702265
0.273999	0.704912
0.326774	0.710859
0.555467	0.723107
0.775364	0.729515
0.995262	0.733225
1.215159	0.736728
1.435056	0.739432
1.654953	0.741487
1.874851	0.743397
2.094748	0.745007
2.314645	0.746436
2.534543	0.747470
2.754440	0.748474
2.974337	0.749880
3.194234	0.750242
3.414132	0.751239
3.634029	0.751504
3.853926	0.752414
4.073823	0.753118
4.293721	0.753425
4.513618	0.754221
4.733515	0.754625
4.953413	0.755120
5.173310	0.755441
5.393207	0.755798
5.613104	0.756204
5.833002	0.756506
6.052899	0.756871
6.272796	0.757039
6.492694	0.757395
6.712591	0.757656
6.932488	0.757959
7.152385	0.758231
7.372283	0.758491
7.592180	0.758700
7.812077	0.758884
8.031974	0.759024
8.251872	0.759354
8.471769	0.759446
8.691666	0.759665
8.911564	0.759842
9.791153	0.760502
10.670742	0.761156
11.550331	0.761757
12.429920	0.762190
13.309509	0.762651
14.189098	0.763013
15.068687	0.763263
15.948276	0.763488
16.827866	0.763751
17.707455	0.763890
18.587044	0.764059
19.466633	0.764268
20.346222	0.764391
21.225811	0.764558
22.105400	0.764668
22.984989	0.764813
23.864578	0.764920
24.744168	0.765056
25.623757	0.765137
26.503346	0.765176
27.382935	0.765296
28.262524	0.765370
29.142113	0.765429
30.021702	0.765478
30.901291	0.765589


==> data/quality_vs_time_base.txt <==
time	j_val
0.129834	0.580655
0.137151	0.596848
0.144467	0.613971
0.151784	0.646720
0.181052	0.720434
0.239587	0.744382
0.481043	0.755283
0.581052	0.756812


==> data/quality_vs_time_base_dashed.txt <==
time	j_val
0.581052	0.751812
0.846886	0.756949
1.212729	0.761302
1.578572	0.763907
1.944415	0.765395
3.773630	0.769213
7.432060	0.771694
11.090491	0.772963

==> data/quality_vs_time_bilat.txt <==
time	j_val
0.197151	0.585647
0.204467	0.605579
0.211784	0.646259
0.233735	0.709256
0.241052	0.722864
0.255685	0.732171
0.299587	0.748236
0.541043	0.757596
0.906886	0.764035
1.272729	0.768791
1.638572	0.771686
2.004415	0.773525
3.833630	0.777912
7.492060	0.780517
11.150491	0.781998
14.808921	0.782338
18.467351	0.782400


==> data/quality_vs_time_ucm.txt <==
time	j_val
0.581052	0.756812
0.595685	0.769884
0.639587	0.774577
0.683488	0.778273
0.881043	0.784769
1.246886	0.789079
1.612729	0.794171
1.978572	0.797757
2.344415	0.799096
4.173630	0.801428
7.832060	0.802710

==> data/quality_vs_time_ucm_dashed.txt <==
time	j_val
0.522517	0.603799
0.529834	0.619543
0.537151	0.630406
0.544467	0.653892
0.551784	0.686054
0.573735	0.735481
0.581052	0.751812


==> data/robot_click_J.txt <==
clicks	J
0.0143	60.5389
0.1357	74.4971	
0.2357	77.2664
0.3357	78.4055
0.4214	79.2276
0.6000	80.3601
0.6929	80.6601
0.7714	80.9592
0.8500	81.1706
0.9571	81.4435
1.1000	81.7541
1.1786	81.9693
1.2286	82.0736
1.3714	82.3016
1.4643	82.3678
1.5786	82.5051
1.6714	82.5658
1.7429	82.6603
1.8357	82.7918
1.8929	82.8373
1.9429	82.8883


==> data/robot_click_J_multiple.txt <==
clicks	J
0.0143	32.5611	
0.1290	48.4130
0.2297	52.1687
0.3304	54.1099
0.4382	55.7616
0.5670	57.1812
0.6607	58.6253
0.7824	59.5028
0.8925	60.5542
0.9885	61.2193
1.0705	61.5520
1.1642	61.8225
1.2532	62.3260
1.3304	62.8141
1.4780	63.3217
1.5529	63.6548
1.6326	63.8995
1.7286	64.1333
1.8152	64.4729
1.8972	64.7875
1.9956	65.1210


==> data/user_click_J.txt <==
clicks	J
0.1557	77.5000	
0.2600	79.4000
0.2886	80.4000
0.2171	81.2000
0.0843	75.1000
0.0686	74.7000
0.1271	75.8000
0.075	76.7000
0.30	80.1
0.19	78.7000

